Detecting Human-Object Interaction via Fabricated Compositional Learning

Human-Object Interaction (HOI) detection, inferring the relationships between human and objects from images/videos, is a fundamental task for high-level scene understanding. However, HOI detection usually suffers from the open long-tailed nature of interactions with objects, while human has extremely powerful compositional perception ability to cognize rare or unseen HOI samples. Inspired by this, we devise a novel HOI compositional learning framework, termed as Fabricated Compositional Learning (FCL), to address the problem of open long-tailed HOI detection. Specifically, we introduce an object fabricator to generate effective object representations, and then combine verbs and fabricated objects to compose new HOI samples. With the proposed object fabricator, we are able to generate large-scale HOI samples for rare and unseen categories to alleviate the open long-tailed issues in HOI detection. Extensive experiments on the most popular HOI detection dataset, HICO-DET, demonstrate the effectiveness of the proposed method for imbalanced HOI detection and significantly improve the state-of-the-art performance on rare and unseen HOI categories. Code is available at https://github.com/zhihou7/HOI-CL.

==> improvement_verb.txt <==
verb nums improment
assemble 1 -0.003441897
blow 1 0.003916919
break 1 0.048567346
brush_with 1 0.006635246
dribble 1 -0.06023961
eat_at 1 0.024630258
flip 1 -0.005242626
flush 1 0.209424489
greet 1 -0.036014936
hit 1 0.019800207
hunt 1 0.0
install 1 0.007520734
kick 1 -0.006190905
lasso 1 -0.030414495
lift 1 -0.009306834
light 1 0.047774543
lose 1 -0.005704821
milk 1 0.044466403
move 1 -0.006729634
pack 1 -0.003246753
pay 1 -0.137324464
point 1 0.0
release 1 -0.04476584
row 1 0.000761736
sail 1 0.000211306
serve 1 -0.032347403
shear 1 0.007425776
sit_at 1 -0.010698734
slide 1 0.001026635
squeeze 1 0.003651521
stab 1 0.058881533
tag 1 0.167117585
talk_on 1 -0.002164502
teach 1 -0.01558765
text_on 1 0.054545455
toast 1 -0.017547677
turn 1 -0.001106741
wave 1 -6.63322e-05
zip 1 0.006293706
block 2 -0.016847928
catch 2 -0.019042188
check 2 -0.0159794375
control 2 0.0204766635
cut_with 2 0.0330940305
drag 2 -0.019360725
drink_with 2 0.004267109
dry 2 0.0142564625
fill 2 0.115774294
fly 2 0.0030301334999999997
grind 2 0.0090277455
groom 2 -0.0399270875
herd 2 0.042400323499999996
launch 2 -0.0114276805
paint 2 0.0113636365
pour 2 -0.0359068275
pull 2 0.00065091
push 2 -0.0058373305
race 2 0.0116614205
run 2 0.012872986
scratch 2 -0.028644716
set 2 -0.0008116880000000001
sign 2 -0.0012511764999999994
spin 2 -0.018103553
stick 2 0.003778933
stop_at 2 0.0666666665
tie 2 -0.0187873495
train 2 0.0010174215000000007
type_on 2 0.009885201000000001
wield 2 -0.002379853
adjust 3 0.04346853466666667
chase 3 0.0014266276666666667
park 3 0.034886934333333335
pick 3 -0.002261721333333334
read 3 -0.00033213333333333324
sip 3 0.018251581666666666
stand_under 3 -0.04011248233333333
stir 3 0.00023756866666666652
swing 3 0.02445885
throw 3 0.027254835333333328
cook 4 -0.0015346092500000035
direct 4 0.050994982749999994
exit 4 0.03116200975
hop_on 4 0.03355119875
hose 4 0.055888679
operate 4 0.0069302240000000005
peel 4 -0.003974813750000002
straddle 4 -0.0018021552500000005
board 5 -0.0084563888
buy 5 -6.282196e-05
drive 5 -0.004548015799999999
lie_on 5 -0.00019061919999999915
wear 5 0.0013879641999999998
make 6 -0.010046619833333333
watch 6 -0.007236971333333332
lick 7 0.03626249728571428
pick_up 7 0.007530600285714285
smell 7 -0.026323611
stand_on 7 -0.000762745142857143
walk 7 -0.011683517285714285
clean 8 0.046261333025
load 8 0.008415572
jump 9 0.023853437555555565
kiss 9 0.029698797444444442
pet 9 0.021965754333333334
cut 10 0.0028660895
eat 10 -0.0005529788000000006
feed 10 0.018834093399999998
hug 10 0.0268617708
open 12 0.037982576916666656
sit_on 14 -0.007576656214285715
repair 17 -0.0013047288823529386
ride 17 0.001186745705882353
inspect 24 0.018716538499999998
wash 27 0.02459202422222222
carry 32 -0.002349776031249999
hold 61 0.010816751311475407
no_interaction 80 -0.0002836027450000009

